Retrieval-Based Transformer for Table Augmentation

Data preparation, also called data wrangling, is considered one of the most expensive and time-consuming steps when performing analytics or building machine learning models. Preparing data typically involves collecting and merging data from complex heterogeneous, and often large-scale data sources, such as data lakes. In this paper, we introduce a novel approach toward automatic data wrangling in an attempt to alleviate the effort of end-users, e.g. data analysts, in structuring dynamic views from data lakes in the form of tabular data. We aim to address table augmentation tasks, including row/column population and data imputation. Given a corpus of tables, we propose a retrieval augmented self-trained transformer model. Our self-learning strategy consists in randomly ablating tables from the corpus and training the retrieval-based model to reconstruct the original values or headers given the partial tables as input. We adopt this strategy to first train the dense neural retrieval model encoding table-parts to vectors, and then the end-to-end model trained to perform table augmentation tasks. We test on EntiTables, the standard benchmark for table augmentation, as well as introduce a new benchmark to advance further research: WebTables. Our model consistently and substantially outperforms both supervised statistical methods and the current state-of-the-art transformer-based models.

==> author_response.txt <==
General response
================
First we would like to thank reviewers for the thoughtful and encouraging feedback.  We are glad to see that all reviewers agreed on the novelty and empirical success of our approach.  There does not seem to be a common question, so we address each reviewer individually.


Reviewer 1
================
1) The paper assumes that the answer is included in the retrieval corpus (highlighted in the limitation). It is unclear from the paper why the paper did not provide some consistency constraints during retrieval.

----------------
We are not sure what consistency constraints we could use to improve retrieval.  In typical neural retrieval (DPR, ColBERT) for text or tables there is nothing like inverse or cycle consistency. The table or text is projected to a vector but there is no model to reconstruct the table or text from the vector.

Reviewer 2
================
1.
One minor issue that I can think of is that the paper is more like solving an IR/DB problem. For example, the original paper proposed this task was published at SIGIR. Although BERT and other encoding architectures (e.g.,Transformer) networks used are text-based, the whole problem is not that related to natural language understanding.
2.
From Table 1, it seems that there are many training tables, e.g., 187K forEntiTables in the "row pop" task. How are these training data used? Are they used for retrieval? For the "row pop" dev and test sets, are rows randomly removed? From Section 4, I can not get such kind of information.
3.
The caption of Figure 2 could be much improved to let users have a better understanding of the model.

----------------
1. Certainly there are other potential venues, but note that models over tables are often published in ACL conferences, for example TaBERT (ACL), TABBIE (NAACL) and RCI TableQA (NAACL).

2. The training data is used both for fine-tuning the model for the table augmentation tasks and as a corpus of tables for retrieval.  For both row and column population we always take the first n_{seed} rows or columns as the seed and predict the remaining rows or columns.  This is how the task has been previously posed, but removing rows or columns at random is an interesting variation for future work.

3. We will add more informative explanations to the caption of Figure 2. Additionally, it looks like Figure 2 is positioned well ahead of when it is described in Section 3.1. We will adjust the figure placement.


Reviewer 3
================

1.
The validity of the proposed retrieval-based solution for table augmentation in domain-specific tables is questionable. The experimental evaluation is limited to two tables, EntiTables and WebTables, which were either created based on Wikipedia or web crawling. The method assumes that the corpus of tables given has high quality and good coverage, which may not hold in reality, and constructing the corpus for specific tables can be a non-trivial task. Hence, the generalizability of the proposed method to other domains is uncertain. But it's good to see that the authors already listed some of the points in the section of limitations.
2.
Comparing retrieval-based methods to non-retrieval methods may not be a fair comparison as the former has access to a knowledge base, giving it an advantage over the latter.
3.
The experimental evaluation is limited to two datasets, and the results may be biased due to the small number of datasets (two tables datasets and only one corpus, i.e., data lake) used in the evaluation.

----------------
1,3. We agree that more datasets are needed. Thus, we introduced a new dataset based on WebTables to go beyond Wikipedia and help test the degree to which methods can be more broadly applied. We are also continuing to develop datasets for table understanding tasks. The idea of exploring performance on a lower quality corpus of tables is interesting. 

2. It is certainly our hypothesis that retrieval should help, which we confirmed in most cases.  Note however, that retrieval is not always an advantage.  For example, Figure 5 illustrates why retrieval was not beneficial for cell filling in WebTables.


Typos
=================
Page 2 line 145 the the

==> submission_info.txt <==
Title:
Retrieval-Based Transformer for Table Augmentation

Abstract:
Data preparation, also called data wrangling, is considered one of the most expensive and time-consuming steps when performing analytics or building machine learning models.
Preparing data typically involves collecting and merging data from complex heterogeneous, and often large-scale data sources, such as data lakes.
In this paper, we introduce a novel approach toward automatic data wrangling in an attempt to alleviate the effort of end-users, e.g. data analysts, in structuring dynamic views from data lakes in the form of tabular data.
Given a corpus of tables, we propose a retrieval augmented transformer model that is self-trained for the table augmentation tasks of row/column population and data imputation. 
Our self-learning strategy consists in randomly ablating tables from the corpus and training the retrieval-based model with the objective of reconstructing the partial tables given as input with the original values or headers. 
We adopt this strategy to first train the dense neural retrieval model encoding portions of tables to vectors, and then the end-to-end model trained to perform table augmentation tasks.
We test on EntiTables, the standard benchmark for table augmentation, as well as introduce a new benchmark to advance further research: WebTables.
Our model consistently and substantially outperforms both supervised statistical methods and the current state-of-the-art transformer-based models.


Authors:
mrglass@us.ibm.com
jwuwuwu24@gmail.com  (xueqing.wu@ibm.com)
arnaik@umass.edu
Gaetano.Rossiello@ibm.com
gliozzo@us.ibm.com


Subject Areas:
DMKM: Web Search & Information Retrieval

KRR: Other Foundations of Knowledge Representation & Reasoning 
KRR: Knowledge Engineering 



Ensure:

Data/Code Appendix
---------------------------

All novel datasets introduced in this paper are included in a data appendix.

Any code required for pre-processing data is included in the appendix.

All source code required for conducting and analyzing the experiments is included in a code appendix.

All source code required for conducting and analyzing the experiments will be made publicly available upon publication of the paper with a license that allows free usage for research purposes.


Hyperparameter Appendix
-----------------------------

This paper specifies the computing infrastructure used for running experiments (hardware and software), including GPU/CPU models; amount of memory; operating system; names and versions of relevant software libraries and frameworks.

This paper states the number of algorithm runs used to compute each reported result.

This paper states the number and range of values tried per (hyper-) parameter during development of the paper, along with the criterion used for selecting the final parameter setting.

This paper lists all final (hyper-)parameters used for each model/algorithm in the paper’s experiments.


Statistics
-----------------------------

Analysis of experiments goes beyond single-dimensional summaries of performance (e.g., average; median) to include measures of variation, confidence, or other distributional information.

The significance of any improvement or decrease in performance is judged using appropriate statistical tests (e.g., Wilcoxon signed-rank).
